Computational challenges of cell cycle analysis using single cell transcriptomics

The cell cycle is one of the most fundamental biological processes important for understanding normal physiology and various pathologies such as cancer. Single cell RNA sequencing technologies give an opportunity to analyse the cell cycle transcriptome dynamics in an unprecedented range of conditions (cell types and perturbations), with thousands of publicly available datasets. Here we review the main computational tasks in such analysis: 1) identification of cell cycle phases, 2) pseudotime inference, 3) identification and profiling of cell cycle-related genes, 4) removing cell cycle effect, 5) identification and analysis of the G0 (quiescent) cells. We review seventeen software packages that are available today for the cell cycle analysis using scRNA-seq data. Despite huge progress achieved, none of the packages can produce complete and reliable results with respect to all aforementioned tasks. One of the major difficulties for existing packages is distinguishing between two patterns of cell cycle transcriptomic dynamics: normal and characteristic for embryonic stem cells (ESC), with the latter one shared by many cancer cell lines. Moreover, some cell lines are characterized by a mixture of two subpopulations, one following the standard and one ESC-like cell cycle, which makes the analysis even more challenging. In conclusion, we discuss the difficulties of the analysis of cell cycle-related single cell transcriptome and provide certain guidelines for the use of the existing methods.

==> CoverLetter.txt <==
Cover Letter

For the review paper "Computational challenges of cell cycle analysis using single cell transcriptomics"
by Alexander Chervov, Andrei Zinovyev.
Submission to journal "Computational and Structural Biotechnology Journal".
Invited by the Dr. Gianni Panagiotou, Editor-in-Chief, Computational and Structural Biotechnology Journal.

We review computational tasks for the cell cycle analysis based on the single cell RNA sequencing data,
and also 17 packages available for the task. 
We also include some discussion of subtle points and guidelines for users how to avoid them. 

Please consider our review for the publication. 


